Closing a Source Complexity Gap between Chapel and HPX

A previous case study measured performance vs source-code complexity across multiple languages. The case study identified Chapel and HPX provide similar performance and code complexity. This paper is the result of initial steps toward closing the source-code complexity gap between Chapel and HPX by using a source-to-source compiler. The investigation assesses the single-machine performance of both Chapel and Chplx applications across Arm and x86.

==> 2025_jan/arm-gups-chapel-gcc.csv <==
1,1.89E+17
2,9.42E+16
4,2.85E+17
6,7.92E+17
16,2.95E+18
32,1.19E+19

==> 2025_jan/arm-gups-chapel-llvm.csv <==
1,1.89E+17
2,9.42E+16
4,2.85E+17
8,7.92E+17
16,2.91E+18
32,1.19E+19

==> 2025_jan/arm-heat-chapel-gcc.csv <==
1,0.09151336364
2,0.1843095455
4,0.3784333636

==> 2025_jan/arm-heat-chplx-gcc.csv <==
1,0.0318012
2,0.1455925
4,3.440125

==> 2025_jan/arm-triad-chapel-gcc-10000.csv <==
1,9.30E-06
2,1.13E-05
4,1.16E-05
8,1.42E-05
16,2.18E-05
32,3.77E-05
64,1.28E-04

==> 2025_jan/arm-triad-chapel-gcc-100000.csv <==
1,4.95E-05
2,3.16E-05
4,2.21E-05
8,1.98E-05
16,5.84E-05
32,9.60E-05
64,0.0001556

==> 2025_jan/arm-triad-chapel-gcc-1000000.csv <==
1,0.0005475
2,0.0003121
4,0.0002343
8,0.0002204
16,0.0003442
32,0.0002288
64,0.0008537

==> 2025_jan/arm-triad-chapel-gcc-10000000.csv <==
1,0.0095492
2,0.005776
4,0.0034374
8,0.0028905
16,0.0026727
32,0.0031173
64,0.0043568

==> 2025_jan/arm-triad-chapel-gcc-100000000.csv <==
1,0.1148158
2,0.0623891
4,0.0330779
8,0.0191122
16,0.0135739
32,0.011494
64,0.0043568

==> 2025_jan/arm-triad-chapel-llvm-10000.csv <==
1,909.0909172
2,1.11E-05
4,1.14E-05
8,1.41E-05
16,2.13E-05
32,4.00E-05
64,6.55E-05

==> 2025_jan/arm-triad-chapel-llvm-100000.csv <==
1,4.91E-05
2,3.23E-05
4,2.21E-05
8,2.01E-05
16,6.04E-05
32,0.0001044
64,0.0001682

==> 2025_jan/arm-triad-chapel-llvm-1000000.csv <==
1,0.0005451
2,0.0003121
4,0.0002297
8,0.0002192
16,0.0003354
32,0.0002303
64,0.0002745

==> 2025_jan/arm-triad-chapel-llvm-10000000.csv <==
1,0.0093486
2,0.0055367
4,0.0033346
8,0.0027808
16,0.0026596
32,0.0030092
64,0.0039967

==> 2025_jan/arm-triad-chapel-llvm-100000000.csv <==
1,0.1117462
2,0.0602923
4,0.0325231
8,0.0188387
16,0.0134911
32,0.0111795
64,0.0108946

==> 2025_jan/arm-triad-chplx-gcc-10000.csv <==
1,0.0001865796
2,0.000142915
4,0.000209556
8,0.0002498907
16,0.0004402654
32,0.0004402654
64,0.0008671008

==> 2025_jan/arm-triad-chplx-gcc-100000.csv <==
1,0.001521658
2,0.0008226167
4,0.001324762
8,0.0010610723
16,0.0006706514
32,0.0006706514
64,0.0007725105

==> 2025_jan/arm-triad-chplx-gcc-1000000.csv <==
1,0.0152116
2,0.008006026
4,0.009214993
8,0.008632662
16,0.005719141
32,0.005719141
64,0.003858835

==> 2025_jan/arm-triad-chplx-gcc-10000000.csv <==
1,0.1548554
2,0.08984796
4,0.1448972
8,0.08460069
16,0.0752033
32,0.0752033
64,0.04240253333

==> 2025_jan/arm-triad-chplx-gcc-100000000.csv <==
1,1.569946
2,0.7929664
4,1.2198519
8,0.7977292
16,0.6788727
32,0.6788727
64,0.3840467

==> 2025_jan/gups-chapel-gcc.csv <==
1,1.800754,2.98E+17
2,34.64293,6.22E+16
4,27.99087,3.07E+17
8,27.83969,1.24E+18
16,26.49264,5.19E+18
32,24.19778,2.29E+19
64,21.85365,1.01E+20

==> 2025_jan/gups-chplx-gcc.csv <==
1,3.631675,1.48E+17
2,13.321054,3.61E+17
4,5.646402,1.64E+18
8,5.126635,6.74E+18
16,5.132707,2.68E+19
32,5.515687,9.97E+19
64,6.261231,3.52E+20

==> 2025_jan/gups-chplx-llvm.csv <==
1,3.783657,1.42E+17
2,4.077063,5.27E+17
4,4.268671,2.02E+18
8,4.098857,8.39E+18
16,4.103738,3.35E+19
32,4.260642,1.29E+20
64,4.928532,4.48E+20

==> 2025_jan/heat-chapel-gcc.csv <==
1,11.17636
2,5.563438
4,2.931965
8,1.758955
16,1.166521
32,0.9001108
64,0.6984333

==> 2025_jan/heat-chapel-llvm.csv <==
1,0.0738456
2,0.0371823
4,0.018839
8,0.0101265
16,0.0054644
32,0.0040356
64,0.0049021

==> 2025_jan/heat-chplx-gcc.csv <==
1,46.56718
2,25.24944
4,16.58316
8,8.334172
16,4.771057
32,3.058631
64,2.219303

==> 2025_jan/heat-chplx-llvm.csv <==
1,0.4256628
2,0.2235979
4,0.1158807
8,0.07266485
16,0.04131466
32,0.02515186
64,0.02268789

==> 2025_jan/stream-triad-chapel-gcc-10000.csv <==
1,3.30E-06,10000
2,4.20E-06,10000
4,4.90E-06,10000
8,6.40E-06,10000
16,9.30E-06,10000
32,1.95E-05,10000
64,4.04E-05,10000

==> 2025_jan/stream-triad-chapel-gcc-100000.csv <==
1,8.24E-05,100000
2,2.73E-05,100000
4,1.49E-05,100000
8,1.54E-05,100000
16,1.59E-05,100000
32,2.91E-05,100000
64,6.00E-05,100000

==> 2025_jan/stream-triad-chapel-gcc-1000000.csv <==
1,0.0008337,1000000
2,0.0004307,1000000
4,0.0002274,1000000
8,0.0001424,1000000
16,1.01E-04,1000000
32,5.91E-05,1000000
64,0.0000938,1000000

==> 2025_jan/stream-triad-chapel-gcc-10000000.csv <==
1,0.0158923,10000000
2,0.0077539,10000000
4,0.0040415,10000000
8,0.0022453,10000000
16,0.001529,10000000
32,0.001449,10000000
64,0.0017313,10000000

==> 2025_jan/stream-triad-chapel-gcc-100000000.csv <==
1,0.1625709,100000000
2,0.0817502,100000000
4,0.0425268,100000000
8,0.022425,100000000
16,0.0138252,100000000
32,0.0100955,100000000
64,0.0093438,100000000

==> 2025_jan/stream-triad-chapel-llvm-10000.csv <==
1,4.95E-05
2,3.46E-05
4,2.30E-05
8,2.39E-05
16,2.59E-05
32,3.63E-05
64,7.18E-05


==> 2025_jan/stream-triad-chapel-llvm-100000.csv <==
1,0.0004579541
2,0.000242518
4,0.0001346826
8,9.51E-05
16,6.40E-05
32,5.50E-05
64,0.0000923119


==> 2025_jan/stream-triad-chapel-llvm-1000000.csv <==
1,0.004531515
2,0.002753737
4,0.001215934
8,0.0006578794
16,0.0003316585
32,0.0001986857
64,0.0002006381


==> 2025_jan/stream-triad-chapel-llvm-10000000.csv <==
1,0.04788436
2,0.02738434
4,0.01480065
8,0.00762078
16,0.004070486
32,0.002916848
64,0.002332149


==> 2025_jan/stream-triad-chapel-llvm-100000000.csv <==
1,0.4787007
2,0.2415833
4,0.122598
8,0.06497692
16,0.03623525
32,0.02375141
64,0.01479431

==> 2025_jan/stream-triad-chplx-gcc-10000.csv <==
1,0.0001865796
2,0.000142915
4,0.000209556
8,0.0002498907
16,0.0004402654
32,0.0008671008


==> 2025_jan/stream-triad-chplx-gcc-100000.csv <==
1,0.001521658
4,0.001324762
8,0.0010610723
16,0.0006706514
32,0.0007725105

==> 2025_jan/stream-triad-chplx-gcc-1000000.csv <==
1,0.0152116
4,0.008006026
8,0.008632662
16,0.005719141
32,0.003858835

==> 2025_jan/stream-triad-chplx-gcc-10000000.csv <==
1,0.1548554
2,0.08984796
4,0.1448972
8,0.08460069
16,0.0752033
32,0.04240253333

==> 2025_jan/stream-triad-chplx-gcc-100000000.csv <==
1,1.569946
2,0.7929664
4,1.2198519
8,0.7977292
16,0.6788727
32,0.3840467

==> 2025_jan/stream-triad-chplx-llvm-10000.csv <==
1,4.95E-05,10000
2,3.46E-05,10000
4,2.30E-05,10000
8,2.39E-05,10000
16,2.59E-05,10000
32,3.63E-05,10000
64,7.18E-05,10000

==> 2025_jan/stream-triad-chplx-llvm-100000.csv <==
1,0.0004579541,100000
2,0.000242518,100000
4,0.0001346826,100000
8,9.51E-05,100000
16,6.40E-05,100000
32,5.50E-05,100000
64,0.0000923119,100000

==> 2025_jan/stream-triad-chplx-llvm-1000000.csv <==
1,0.004531515,1000000
2,0.002753737,1000000
4,0.001215934,1000000
8,0.0006578794,1000000
16,0.0003316585,1000000
32,0.0001986857,1000000
64,0.0002006381,1000000

==> 2025_jan/stream-triad-chplx-llvm-10000000.csv <==
1,0.04788436,10000000
2,0.02738434,10000000
4,0.01480065,10000000
8,0.00762078,10000000
16,0.004070486,10000000
32,0.002916848,10000000
64,0.002332149,10000000

==> 2025_jan/stream-triad-chplx-llvm-100000000.csv <==
1,0.4787007,100000000
2,0.2415833,100000000
4,0.122598,100000000
8,0.06497692,100000000
16,0.03623525,100000000
32,0.02375141,100000000
64,0.01479431,100000000

==> cocomo_data.csv <==
Benchmark, Chapel, Cpp, Boilerplate,
STREAM, .77, .85, 1.05,
Heat, 0.84, 0.90, 1.14,
GUPS, 1.32, 1.40, 1.52,

==> loc_histogram.csv <==
Benchmark, Chapel, Cpp, Boilerplate,
STREAM, 23, 29, 49,
Heat, 28, 34, 61,
GUPS, 88, 101, 125,
